The $\mathcal{H}_{\infty,p}$ norm as the differential $\mathcal{L}_{2,p}$ gain of a $p$-dominant system

The differential $\mathcal{L}_{2,p}$ gain of a linear, time-invariant, $p$-dominant system is shown to coincide with the $\mathcal{H}_{\infty,p}$ norm of its transfer function $G$, defined as the essential supremum of the absolute value of $G$ over a vertical strip in the complex plane such that $p$ poles of $G$ lie to right of the strip. The close analogy between the $\mathcal{H}_{\infty,p}$ norm and the classical $\mathcal{H}_{\infty}$ norm suggests that robust dominance of linear systems can be studied along the same lines as robust stability. This property can be exploited in the analysis and design of nonlinear uncertain systems that can be decomposed as the feedback interconnection of a linear, time-invariant system with bounded gain uncertainties or nonlinearities.

==> msd_cdc_circle1.csv <==
0.51685,0.14027
0.51334,0.19614
0.50285,0.25112
0.48555,0.30436
0.46172,0.35501
0.43172,0.40228
0.39604,0.44541
0.35523,0.48373
0.30995,0.51663
0.26089,0.5436
0.20885,0.5642
0.15463,0.57813
0.099089,0.58514
0.043111,0.58514
-0.012425,0.57813
-0.066645,0.5642
-0.11869,0.5436
-0.16775,0.51663
-0.21303,0.48373
-0.25384,0.44541
-0.28952,0.40228
-0.31952,0.35501
-0.34335,0.30436
-0.36065,0.25112
-0.37114,0.19614
-0.37465,0.14027
-0.37114,0.084401
-0.36065,0.029415
-0.34335,-0.023824
-0.31952,-0.074474
-0.28952,-0.12174
-0.25384,-0.16487
-0.21303,-0.20319
-0.16775,-0.23609
-0.11869,-0.26306
-0.066645,-0.28367
-0.012425,-0.29759
0.043111,-0.3046
0.099089,-0.3046
0.15463,-0.29759
0.20885,-0.28367
0.26089,-0.26306
0.30995,-0.23609
0.35523,-0.20319
0.39604,-0.16487
0.43172,-0.12174
0.46172,-0.074474
0.48555,-0.023824
0.50285,0.029415
0.51334,0.084401
0.51685,0.14027


==> msd_cdc_circle2.csv <==
0.27154,0.09281
0.26945,0.12589
0.26324,0.15845
0.253,0.18998
0.23889,0.21997
0.22113,0.24796
0.2,0.2735
0.17583,0.29619
0.14902,0.31567
0.11997,0.33164
0.089152,0.34384
0.057046,0.35208
0.024161,0.35624
-0.0089861,0.35624
-0.041872,0.35208
-0.073977,0.34384
-0.1048,0.33164
-0.13384,0.31567
-0.16066,0.29619
-0.18482,0.2735
-0.20595,0.24796
-0.22371,0.21997
-0.23783,0.18998
-0.24807,0.15845
-0.25428,0.12589
-0.25636,0.09281
-0.25428,0.059729
-0.24807,0.027169
-0.23783,-0.0043556
-0.22371,-0.034348
-0.20595,-0.062335
-0.18482,-0.087875
-0.16066,-0.11057
-0.13384,-0.13005
-0.1048,-0.14602
-0.073977,-0.15822
-0.041872,-0.16646
-0.0089861,-0.17062
0.024161,-0.17062
0.057046,-0.16646
0.089152,-0.15822
0.11997,-0.14602
0.14902,-0.13005
0.17583,-0.11057
0.2,-0.087875
0.22113,-0.062335
0.23889,-0.034348
0.253,-0.0043556
0.26324,0.027169
0.26945,0.059729
0.27154,0.09281


==> msd_cdc_circle3.csv <==
0.11876,0.044
0.11776,0.059888
0.11478,0.075525
0.10986,0.090664
0.10308,0.10507
0.094553,0.11851
0.084406,0.13078
0.072802,0.14167
0.059923,0.15103
0.045973,0.1587
0.031172,0.16456
0.015753,0.16852
-4.0505e-05,0.17051
-0.015959,0.17051
-0.031753,0.16852
-0.047172,0.16456
-0.061973,0.1587
-0.075923,0.15103
-0.088802,0.14167
-0.10041,0.13078
-0.11055,0.11851
-0.11908,0.10507
-0.12586,0.090664
-0.13078,0.075525
-0.13376,0.059888
-0.13476,0.044
-0.13376,0.028112
-0.13078,0.012475
-0.12586,-0.0026645
-0.11908,-0.017068
-0.11055,-0.030509
-0.10041,-0.042775
-0.088802,-0.053672
-0.075923,-0.063029
-0.061973,-0.070698
-0.047172,-0.076558
-0.031753,-0.080517
-0.015959,-0.082513
-4.0505e-05,-0.082513
0.015753,-0.080517
0.031172,-0.076558
0.045973,-0.070698
0.059923,-0.063029
0.072802,-0.053672
0.084406,-0.042775
0.094553,-0.030509
0.10308,-0.017068
0.10986,-0.0026645
0.11478,0.012475
0.11776,0.028112
0.11876,0.044


==> msd_cdc_convex_hull.csv <==
0.95862,0
0.95304,0.088814
0.93636,0.17623
0.90886,0.26086
0.87097,0.34138
0.82329,0.41652
0.76657,0.48509
0.69893,0.55303
0.63799,0.61026
0.57037,0.65939
0.49711,0.69966
0.41939,0.73043
0.33843,0.75122
0.25549,0.7617
0.1719,0.7617
0.088969,0.75122
0.0080033,0.73043
-0.069719,0.69966
-0.14297,0.65939
-0.2106,0.61026
-0.27153,0.55303
-0.32482,0.48863
-0.36961,0.41805
-0.4052,0.34241
-0.43103,0.26291
-0.4467,0.1808
-0.45304,0.088814
-0.45862,8.6782e-17
-0.45304,-0.088814
-0.4467,-0.1808
-0.43103,-0.26291
-0.4052,-0.34241
-0.36961,-0.41805
-0.32482,-0.48863
-0.27153,-0.55303
-0.2106,-0.61026
-0.14297,-0.65939
-0.069719,-0.69966
0.0080033,-0.73043
0.088969,-0.75122
0.1719,-0.7617
0.25549,-0.7617
0.33843,-0.75122
0.41939,-0.73043
0.49711,-0.69966
0.57037,-0.65939
0.63799,-0.61026
0.69893,-0.55303
0.76657,-0.48509
0.82329,-0.41652
0.87097,-0.34138
0.90886,-0.26086
0.93636,-0.17623
0.95304,-0.088814
0.95862,-1.7356e-16
0.95862,0


==> msd_cdc_nyquist.csv <==
-7.1e-05,-0.00047186
-7.1538e-05,-0.00047458
-7.208e-05,-0.00047733
-7.2628e-05,-0.0004801
-7.3181e-05,-0.00048289
-7.3739e-05,-0.0004857
-7.4303e-05,-0.00048854
-7.4872e-05,-0.00049139
-7.5446e-05,-0.00049427
-7.6025e-05,-0.00049717
-7.661e-05,-0.00050009
-7.7201e-05,-0.00050303
-7.7797e-05,-0.000506
-7.8399e-05,-0.00050899
-7.9007e-05,-0.00051201
-7.9621e-05,-0.00051504
-8.024e-05,-0.00051811
-8.0866e-05,-0.00052119
-8.1497e-05,-0.0005243
-8.2135e-05,-0.00052744
-8.2778e-05,-0.0005306
-8.3428e-05,-0.00053378
-8.4084e-05,-0.00053699
-8.4747e-05,-0.00054022
-8.5416e-05,-0.00054349
-8.6092e-05,-0.00054677
-8.6774e-05,-0.00055009
-8.7463e-05,-0.00055343
-8.8158e-05,-0.00055679
-8.8861e-05,-0.00056019
-8.957e-05,-0.00056361
-9.0287e-05,-0.00056706
-9.101e-05,-0.00057053
-9.1741e-05,-0.00057404
-9.2479e-05,-0.00057757
-9.3224e-05,-0.00058113
-9.3976e-05,-0.00058472
-9.4737e-05,-0.00058834
-9.5504e-05,-0.00059199
-9.628e-05,-0.00059567
-9.7063e-05,-0.00059938
-9.7854e-05,-0.00060312
-9.8653e-05,-0.0006069
-9.946e-05,-0.0006107
-0.00010028,-0.00061453
-0.0001011,-0.0006184
-0.00010193,-0.0006223
-0.00010277,-0.00062623
-0.00010362,-0.00063019
-0.00010448,-0.00063419
-0.00010534,-0.00063822
-0.00010622,-0.00064228
-0.0001071,-0.00064638
-0.00010799,-0.00065051
-0.0001089,-0.00065468
-0.00010981,-0.00065888
-0.00011073,-0.00066312
-0.00011166,-0.0006674
-0.0001126,-0.00067171
-0.00011355,-0.00067606
-0.00011451,-0.00068044
-0.00011548,-0.00068486
-0.00011646,-0.00068932
-0.00011745,-0.00069382
-0.00011845,-0.00069836
-0.00011946,-0.00070294
-0.00012048,-0.00070756
-0.00012152,-0.00071221
-0.00012256,-0.00071691
-0.00012361,-0.00072165
-0.00012468,-0.00072643
-0.00012576,-0.00073125
-0.00012684,-0.00073611
-0.00012794,-0.00074102
-0.00012906,-0.00074597
-0.00013018,-0.00075096
-0.00013131,-0.000756
-0.00013246,-0.00076108
-0.00013362,-0.0007662
-0.0001348,-0.00077138
-0.00013598,-0.0007766
-0.00013718,-0.00078186
-0.00013839,-0.00078717
-0.00013961,-0.00079253
-0.00014085,-0.00079794
-0.0001421,-0.0008034
-0.00014337,-0.0008089
-0.00014465,-0.00081446
-0.00014594,-0.00082007
-0.00014725,-0.00082572
-0.00014857,-0.00083143
-0.0001499,-0.00083719
-0.00015126,-0.00084301
-0.00015262,-0.00084887
-0.000154,-0.00085479
-0.0001554,-0.00086077
-0.00015681,-0.0008668
-0.00015824,-0.00087288
-0.00015968,-0.00087903
-0.00016114,-0.00088522
-0.00016262,-0.00089148
-0.00016411,-0.0008978
-0.00016562,-0.00090417
-0.00016715,-0.00091061
-0.00016869,-0.0009171
-0.00017025,-0.00092365
-0.00017183,-0.00093027
-0.00017343,-0.00093695
-0.00017504,-0.00094369
-0.00017668,-0.0009505
-0.00017833,-0.00095737
-0.00018,-0.00096431
-0.00018169,-0.00097131
-0.00018341,-0.00097839
-0.00018514,-0.00098552
-0.00018689,-0.00099273
-0.00018866,-0.001
-0.00019045,-0.0010074
-0.00019226,-0.0010148
-0.00019409,-0.0010223
-0.00019595,-0.0010298
-0.00019782,-0.0010375
-0.00019972,-0.0010452
-0.00020164,-0.001053
-0.00020359,-0.0010608
-0.00020555,-0.0010688
-0.00020754,-0.0010768
-0.00020956,-0.0010849
-0.00021159,-0.0010931
-0.00021366,-0.0011013
-0.00021574,-0.0011097
-0.00021785,-0.0011181
-0.00021999,-0.0011266
-0.00022215,-0.0011352
-0.00022434,-0.0011439
-0.00022655,-0.0011526
-0.0002288,-0.0011615
-0.00023106,-0.0011705
-0.00023336,-0.0011795
-0.00023569,-0.0011886
-0.00023804,-0.0011978
-0.00024042,-0.0012072
-0.00024283,-0.0012166
-0.00024527,-0.0012261
-0.00024774,-0.0012357
-0.00025024,-0.0012454
-0.00025277,-0.0012552
-0.00025533,-0.0012651
-0.00025793,-0.0012751
-0.00026055,-0.0012852
-0.00026321,-0.0012955
-0.00026591,-0.0013058
-0.00026863,-0.0013162
-0.00027139,-0.0013268
-0.00027419,-0.0013374
-0.00027702,-0.0013482
-0.00027988,-0.0013591
-0.00028278,-0.0013701
-0.00028572,-0.0013812
-0.0002887,-0.0013924
-0.00029171,-0.0014038
-0.00029476,-0.0014153
-0.00029786,-0.0014269
-0.00030099,-0.0014386
-0.00030416,-0.0014505
-0.00030737,-0.0014624
-0.00031062,-0.0014746
-0.00031392,-0.0014868
-0.00031726,-0.0014992
-0.00032064,-0.0015117
-0.00032406,-0.0015243
-0.00032753,-0.0015371
-0.00033105,-0.0015501
-0.00033461,-0.0015631
-0.00033821,-0.0015764
-0.00034187,-0.0015897
-0.00034557,-0.0016033
-0.00034932,-0.0016169
-0.00035312,-0.0016307
-0.00035698,-0.0016447
-0.00036088,-0.0016589
-0.00036483,-0.0016731
-0.00036884,-0.0016876
-0.0003729,-0.0017022
-0.00037702,-0.001717
-0.00038119,-0.001732
-0.00038541,-0.0017471
-0.0003897,-0.0017624
-0.00039404,-0.0017779
-0.00039844,-0.0017935
-0.0004029,-0.0018094
-0.00040742,-0.0018254
-0.000412,-0.0018416
-0.00041665,-0.001858
-0.00042136,-0.0018746
-0.00042613,-0.0018913
-0.00043097,-0.0019083
-0.00043587,-0.0019255
-0.00044085,-0.0019429
-0.00044589,-0.0019605
-0.000451,-0.0019783
-0.00045618,-0.0019963
-0.00046144,-0.0020145
-0.00046676,-0.002033
-0.00047217,-0.0020516
-0.00047765,-0.0020705
-0.0004832,-0.0020896
-0.00048883,-0.002109
-0.00049455,-0.0021286
-0.00050034,-0.0021484
-0.00050622,-0.0021685
-0.00051218,-0.0021888
-0.00051822,-0.0022094
-0.00052435,-0.0022302
-0.00053057,-0.0022512
-0.00053688,-0.0022726
-0.00054328,-0.0022942
-0.00054977,-0.0023161
-0.00055635,-0.0023382
-0.00056303,-0.0023606
-0.0005698,-0.0023833
-0.00057668,-0.0024063
-0.00058365,-0.0024296
-0.00059073,-0.0024532
-0.0005979,-0.0024771
-0.00060519,-0.0025013
-0.00061258,-0.0025258
-0.00062008,-0.0025506
-0.00062769,-0.0025757
-0.00063541,-0.0026012
-0.00064325,-0.002627
-0.0006512,-0.0026531
-0.00065927,-0.0026796
-0.00066746,-0.0027064
-0.00067578,-0.0027335
-0.00068421,-0.0027611
-0.00069278,-0.0027889
-0.00070147,-0.0028172
-0.00071029,-0.0028458
-0.00071925,-0.0028748
-0.00072834,-0.0029042
-0.00073757,-0.002934
-0.00074694,-0.0029642
-0.00075646,-0.0029948
-0.00076612,-0.0030259
-0.00077592,-0.0030573
-0.00078588,-0.0030892
-0.00079599,-0.0031215
-0.00080625,-0.0031542
-0.00081667,-0.0031874
-0.00082725,-0.0032211
-0.000838,-0.0032552
-0.00084892,-0.0032898
-0.00086,-0.0033249
-0.00087125,-0.0033605
-0.00088269,-0.0033965
-0.00089429,-0.0034331
-0.00090609,-0.0034702
-0.00091806,-0.0035078
-0.00093023,-0.003546
-0.00094259,-0.0035847
-0.00095514,-0.003624
-0.00096789,-0.0036638
-0.00098084,-0.0037042
-0.000994,-0.0037452
-0.0010074,-0.0037867
-0.0010209,-0.0038289
-0.0010347,-0.0038717
-0.0010488,-0.0039151
-0.001063,-0.0039592
-0.0010775,-0.0040039
-0.0010922,-0.0040493
-0.0011071,-0.0040954
-0.0011223,-0.0041421
-0.0011377,-0.0041895
-0.0011534,-0.0042377
-0.0011694,-0.0042866
-0.0011856,-0.0043362
-0.001202,-0.0043866
-0.0012187,-0.0044377
-0.0012357,-0.0044896
-0.001253,-0.0045424
-0.0012706,-0.0045959
-0.0012884,-0.0046503
-0.0013066,-0.0047055
-0.001325,-0.0047616
-0.0013438,-0.0048185
-0.0013628,-0.0048764
-0.0013822,-0.0049351
-0.0014019,-0.0049948
-0.0014219,-0.0050554
-0.0014423,-0.005117
-0.001463,-0.0051796
-0.001484,-0.0052432
-0.0015054,-0.0053078
-0.0015272,-0.0053735
-0.0015493,-0.0054402
-0.0015718,-0.005508
-0.0015947,-0.005577
-0.0016179,-0.005647
-0.0016416,-0.0057183
-0.0016656,-0.0057907
-0.0016901,-0.0058643
-0.0017149,-0.0059391
-0.0017402,-0.0060152
-0.0017659,-0.0060926
-0.0017921,-0.0061713
-0.0018187,-0.0062513
-0.0018457,-0.0063327
-0.0018732,-0.0064155
-0.0019012,-0.0064997
-0.0019297,-0.0065853
-0.0019586,-0.0066725
-0.001988,-0.0067611
-0.002018,-0.0068514
-0.0020484,-0.0069432
-0.0020794,-0.0070366
-0.0021109,-0.0071316
-0.0021429,-0.0072284
-0.0021755,-0.0073269
-0.0022086,-0.0074272
-0.0022424,-0.0075292
-0.0022766,-0.0076332
-0.0023115,-0.007739
-0.002347,-0.0078467
-0.002383,-0.0079564
-0.0024197,-0.0080682
-0.002457,-0.008182
-0.002495,-0.0082979
-0.0025336,-0.008416
-0.0025729,-0.0085363
-0.0026128,-0.0086589
-0.0026534,-0.0087838
-0.0026947,-0.0089111
-0.0027367,-0.0090408
-0.0027794,-0.009173
-0.0028228,-0.0093078
-0.002867,-0.0094451
-0.0029119,-0.0095852
-0.0029576,-0.009728
-0.003004,-0.0098736
-0.0030512,-0.010022
-0.0030992,-0.010174
-0.003148,-0.010328
-0.0031976,-0.010486
-0.003248,-0.010646
-0.0032992,-0.01081
-0.0033513,-0.010978
-0.0034042,-0.011148
-0.003458,-0.011323
-0.0035127,-0.011501
-0.0035682,-0.011682
-0.0036247,-0.011868
-0.003682,-0.012057
-0.0037402,-0.01225
-0.0037994,-0.012448
-0.0038594,-0.012649
-0.0039204,-0.012855
-0.0039823,-0.013066
-0.0040452,-0.013281
-0.004109,-0.0135
-0.0041737,-0.013725
-0.0042394,-0.013954
-0.004306,-0.014189
-0.0043736,-0.014428
-0.0044422,-0.014673
-0.0045116,-0.014924
-0.0045821,-0.01518
-0.0046535,-0.015443
-0.0047258,-0.015711
-0.004799,-0.015985
-0.0048732,-0.016266
-0.0049482,-0.016553
-0.0050242,-0.016847
-0.005101,-0.017148
-0.0051787,-0.017456
-0.0052573,-0.017771
-0.0053366,-0.018094
-0.0054168,-0.018425
-0.0054976,-0.018764
-0.0055792,-0.019111
-0.0056615,-0.019466
-0.0057444,-0.019831
-0.0058279,-0.020204
-0.0059119,-0.020587
-0.0059964,-0.020979
-0.0060814,-0.021381
-0.0061666,-0.021794
-0.0062521,-0.022217
-0.0063378,-0.022651
-0.0064235,-0.023096
-0.0065093,-0.023552
-0.0065949,-0.024021
-0.0066802,-0.024502
-0.0067652,-0.024996
-0.0068496,-0.025502
-0.0069334,-0.026023
-0.0070163,-0.026557
-0.0070981,-0.027106
-0.0071788,-0.027669
-0.007258,-0.028249
-0.0073355,-0.028844
-0.0074111,-0.029455
-0.0074845,-0.030084
-0.0075554,-0.03073
-0.0076235,-0.031394
-0.0076885,-0.032077
-0.0077499,-0.032779
-0.0078075,-0.033502
-0.0078607,-0.034245
-0.0079092,-0.035009
-0.0079523,-0.035796
-0.0079897,-0.036605
-0.0080206,-0.037438
-0.0080446,-0.038295
-0.0080608,-0.039178
-0.0080687,-0.040086
-0.0080674,-0.041022
-0.0080562,-0.041985
-0.0080341,-0.042976
-0.0080001,-0.043998
-0.0079532,-0.04505
-0.0078924,-0.046133
-0.0078165,-0.047249
-0.0077241,-0.048398
-0.0076139,-0.049582
-0.0074844,-0.050802
-0.007334,-0.052058
-0.0071611,-0.053352
-0.0069638,-0.054685
-0.0067401,-0.056057
-0.0064881,-0.057471
-0.0062054,-0.058927
-0.0058896,-0.060425
-0.0055381,-0.061968
-0.0051483,-0.063556
-0.0047172,-0.065191
-0.0042415,-0.066872
-0.003718,-0.068601
-0.0031431,-0.070379
-0.0025129,-0.072207
-0.0018234,-0.074084
-0.0010702,-0.076012
-0.00024864,-0.077991
0.00064612,-0.080021
0.0016193,-0.082101
0.0026765,-0.084233
0.0038235,-0.086414
0.0050665,-0.088644
0.006412,-0.090922
0.0078669,-0.093247
0.0094384,-0.095615
0.011134,-0.098026
0.012962,-0.10047
0.01493,-0.10296
0.017046,-0.10547
0.01932,-0.10801
0.021761,-0.11057
0.024378,-0.11314
0.02718,-0.11572
0.030177,-0.11829
0.033378,-0.12084
0.036793,-0.12337
0.040431,-0.12586
0.044301,-0.1283
0.048412,-0.13066
0.052771,-0.13294
0.057386,-0.13512
0.062262,-0.13716
0.067404,-0.13906
0.072816,-0.14079
0.078499,-0.14231
0.084452,-0.14361
0.090672,-0.14465
0.097153,-0.1454
0.10389,-0.14584
0.11086,-0.14593
0.11805,-0.14563
0.12545,-0.14491
0.13303,-0.14374
0.14075,-0.14209
0.1486,-0.13993
0.15651,-0.13723
0.16446,-0.13395
0.1724,-0.13009
0.18027,-0.12563
0.18802,-0.12054
0.19558,-0.11483
0.2029,-0.1085
0.20991,-0.10155
0.21655,-0.093996
0.22275,-0.085866
0.22845,-0.077191
0.23359,-0.06801
0.23811,-0.058373
0.24196,-0.048334
0.24509,-0.037956
0.24748,-0.027309
0.24909,-0.016465
0.2499,-0.0055016
0.2499,0.0055016
0.24909,0.016465
0.24748,0.027309
0.24509,0.037956
0.24196,0.048334
0.23811,0.058373
0.23359,0.06801
0.22845,0.077191
0.22275,0.085866
0.21655,0.093996
0.20991,0.10155
0.2029,0.1085
0.19558,0.11483
0.18802,0.12054
0.18027,0.12563
0.1724,0.13009
0.16446,0.13395
0.15651,0.13723
0.1486,0.13993
0.14075,0.14209
0.13303,0.14374
0.12545,0.14491
0.11805,0.14563
0.11086,0.14593
0.10389,0.14584
0.097153,0.1454
0.090672,0.14465
0.084452,0.14361
0.078499,0.14231
0.072816,0.14079
0.067404,0.13906
0.062262,0.13716
0.057386,0.13512
0.052771,0.13294
0.048412,0.13066
0.044301,0.1283
0.040431,0.12586
0.036793,0.12337
0.033378,0.12084
0.030177,0.11829
0.02718,0.11572
0.024378,0.11314
0.021761,0.11057
0.01932,0.10801
0.017046,0.10547
0.01493,0.10296
0.012962,0.10047
0.011134,0.098026
0.0094384,0.095615
0.0078669,0.093247
0.006412,0.090922
0.0050665,0.088644
0.0038235,0.086414
0.0026765,0.084233
0.0016193,0.082101
0.00064612,0.080021
-0.00024864,0.077991
-0.0010702,0.076012
-0.0018234,0.074084
-0.0025129,0.072207
-0.0031431,0.070379
-0.003718,0.068601
-0.0042415,0.066872
-0.0047172,0.065191
-0.0051483,0.063556
-0.0055381,0.061968
-0.0058896,0.060425
-0.0062054,0.058927
-0.0064881,0.057471
-0.0067401,0.056057
-0.0069638,0.054685
-0.0071611,0.053352
-0.007334,0.052058
-0.0074844,0.050802
-0.0076139,0.049582
-0.0077241,0.048398
-0.0078165,0.047249
-0.0078924,0.046133
-0.0079532,0.04505
-0.0080001,0.043998
-0.0080341,0.042976
-0.0080562,0.041985
-0.0080674,0.041022
-0.0080687,0.040086
-0.0080608,0.039178
-0.0080446,0.038295
-0.0080206,0.037438
-0.0079897,0.036605
-0.0079523,0.035796
-0.0079092,0.035009
-0.0078607,0.034245
-0.0078075,0.033502
-0.0077499,0.032779
-0.0076885,0.032077
-0.0076235,0.031394
-0.0075554,0.03073
-0.0074845,0.030084
-0.0074111,0.029455
-0.0073355,0.028844
-0.007258,0.028249
-0.0071788,0.027669
-0.0070981,0.027106
-0.0070163,0.026557
-0.0069334,0.026023
-0.0068496,0.025502
-0.0067652,0.024996
-0.0066802,0.024502
-0.0065949,0.024021
-0.0065093,0.023552
-0.0064235,0.023096
-0.0063378,0.022651
-0.0062521,0.022217
-0.0061666,0.021794
-0.0060814,0.021381
-0.0059964,0.020979
-0.0059119,0.020587
-0.0058279,0.020204
-0.0057444,0.019831
-0.0056615,0.019466
-0.0055792,0.019111
-0.0054976,0.018764
-0.0054168,0.018425
-0.0053366,0.018094
-0.0052573,0.017771
-0.0051787,0.017456
-0.005101,0.017148
-0.0050242,0.016847
-0.0049482,0.016553
-0.0048732,0.016266
-0.004799,0.015985
-0.0047258,0.015711
-0.0046535,0.015443
-0.0045821,0.01518
-0.0045116,0.014924
-0.0044422,0.014673
-0.0043736,0.014428
-0.004306,0.014189
-0.0042394,0.013954
-0.0041737,0.013725
-0.004109,0.0135
-0.0040452,0.013281
-0.0039823,0.013066
-0.0039204,0.012855
-0.0038594,0.012649
-0.0037994,0.012448
-0.0037402,0.01225
-0.003682,0.012057
-0.0036247,0.011868
-0.0035682,0.011682
-0.0035127,0.011501
-0.003458,0.011323
-0.0034042,0.011148
-0.0033513,0.010978
-0.0032992,0.01081
-0.003248,0.010646
-0.0031976,0.010486
-0.003148,0.010328
-0.0030992,0.010174
-0.0030512,0.010022
-0.003004,0.0098736
-0.0029576,0.009728
-0.0029119,0.0095852
-0.002867,0.0094451
-0.0028228,0.0093078
-0.0027794,0.009173
-0.0027367,0.0090408
-0.0026947,0.0089111
-0.0026534,0.0087838
-0.0026128,0.0086589
-0.0025729,0.0085363
-0.0025336,0.008416
-0.002495,0.0082979
-0.002457,0.008182
-0.0024197,0.0080682
-0.002383,0.0079564
-0.002347,0.0078467
-0.0023115,0.007739
-0.0022766,0.0076332
-0.0022424,0.0075292
-0.0022086,0.0074272
-0.0021755,0.0073269
-0.0021429,0.0072284
-0.0021109,0.0071316
-0.0020794,0.0070366
-0.0020484,0.0069432
-0.002018,0.0068514
-0.001988,0.0067611
-0.0019586,0.0066725
-0.0019297,0.0065853
-0.0019012,0.0064997
-0.0018732,0.0064155
-0.0018457,0.0063327
-0.0018187,0.0062513
-0.0017921,0.0061713
-0.0017659,0.0060926
-0.0017402,0.0060152
-0.0017149,0.0059391
-0.0016901,0.0058643
-0.0016656,0.0057907
-0.0016416,0.0057183
-0.0016179,0.005647
-0.0015947,0.005577
-0.0015718,0.005508
-0.0015493,0.0054402
-0.0015272,0.0053735
-0.0015054,0.0053078
-0.001484,0.0052432
-0.001463,0.0051796
-0.0014423,0.005117
-0.0014219,0.0050554
-0.0014019,0.0049948
-0.0013822,0.0049351
-0.0013628,0.0048764
-0.0013438,0.0048185
-0.001325,0.0047616
-0.0013066,0.0047055
-0.0012884,0.0046503
-0.0012706,0.0045959
-0.001253,0.0045424
-0.0012357,0.0044896
-0.0012187,0.0044377
-0.001202,0.0043866
-0.0011856,0.0043362
-0.0011694,0.0042866
-0.0011534,0.0042377
-0.0011377,0.0041895
-0.0011223,0.0041421
-0.0011071,0.0040954
-0.0010922,0.0040493
-0.0010775,0.0040039
-0.001063,0.0039592
-0.0010488,0.0039151
-0.0010347,0.0038717
-0.0010209,0.0038289
-0.0010074,0.0037867
-0.000994,0.0037452
-0.00098084,0.0037042
-0.00096789,0.0036638
-0.00095514,0.003624
-0.00094259,0.0035847
-0.00093023,0.003546
-0.00091806,0.0035078
-0.00090609,0.0034702
-0.00089429,0.0034331
-0.00088269,0.0033965
-0.00087125,0.0033605
-0.00086,0.0033249
-0.00084892,0.0032898
-0.000838,0.0032552
-0.00082725,0.0032211
-0.00081667,0.0031874
-0.00080625,0.0031542
-0.00079599,0.0031215
-0.00078588,0.0030892
-0.00077592,0.0030573
-0.00076612,0.0030259
-0.00075646,0.0029948
-0.00074694,0.0029642
-0.00073757,0.002934
-0.00072834,0.0029042
-0.00071925,0.0028748
-0.00071029,0.0028458
-0.00070147,0.0028172
-0.00069278,0.0027889
-0.00068421,0.0027611
-0.00067578,0.0027335
-0.00066746,0.0027064
-0.00065927,0.0026796
-0.0006512,0.0026531
-0.00064325,0.002627
-0.00063541,0.0026012
-0.00062769,0.0025757
-0.00062008,0.0025506
-0.00061258,0.0025258
-0.00060519,0.0025013
-0.0005979,0.0024771
-0.00059073,0.0024532
-0.00058365,0.0024296
-0.00057668,0.0024063
-0.0005698,0.0023833
-0.00056303,0.0023606
-0.00055635,0.0023382
-0.00054977,0.0023161
-0.00054328,0.0022942
-0.00053688,0.0022726
-0.00053057,0.0022512
-0.00052435,0.0022302
-0.00051822,0.0022094
-0.00051218,0.0021888
-0.00050622,0.0021685
-0.00050034,0.0021484
-0.00049455,0.0021286
-0.00048883,0.002109
-0.0004832,0.0020896
-0.00047765,0.0020705
-0.00047217,0.0020516
-0.00046676,0.002033
-0.00046144,0.0020145
-0.00045618,0.0019963
-0.000451,0.0019783
-0.00044589,0.0019605
-0.00044085,0.0019429
-0.00043587,0.0019255
-0.00043097,0.0019083
-0.00042613,0.0018913
-0.00042136,0.0018746
-0.00041665,0.001858
-0.000412,0.0018416
-0.00040742,0.0018254
-0.0004029,0.0018094
-0.00039844,0.0017935
-0.00039404,0.0017779
-0.0003897,0.0017624
-0.00038541,0.0017471
-0.00038119,0.001732
-0.00037702,0.001717
-0.0003729,0.0017022
-0.00036884,0.0016876
-0.00036483,0.0016731
-0.00036088,0.0016589
-0.00035698,0.0016447
-0.00035312,0.0016307
-0.00034932,0.0016169
-0.00034557,0.0016033
-0.00034187,0.0015897
-0.00033821,0.0015764
-0.00033461,0.0015631
-0.00033105,0.0015501
-0.00032753,0.0015371
-0.00032406,0.0015243
-0.00032064,0.0015117
-0.00031726,0.0014992
-0.00031392,0.0014868
-0.00031062,0.0014746
-0.00030737,0.0014624
-0.00030416,0.0014505
-0.00030099,0.0014386
-0.00029786,0.0014269
-0.00029476,0.0014153
-0.00029171,0.0014038
-0.0002887,0.0013924
-0.00028572,0.0013812
-0.00028278,0.0013701
-0.00027988,0.0013591
-0.00027702,0.0013482
-0.00027419,0.0013374
-0.00027139,0.0013268
-0.00026863,0.0013162
-0.00026591,0.0013058
-0.00026321,0.0012955
-0.00026055,0.0012852
-0.00025793,0.0012751
-0.00025533,0.0012651
-0.00025277,0.0012552
-0.00025024,0.0012454
-0.00024774,0.0012357
-0.00024527,0.0012261
-0.00024283,0.0012166
-0.00024042,0.0012072
-0.00023804,0.0011978
-0.00023569,0.0011886
-0.00023336,0.0011795
-0.00023106,0.0011705
-0.0002288,0.0011615
-0.00022655,0.0011526
-0.00022434,0.0011439
-0.00022215,0.0011352
-0.00021999,0.0011266
-0.00021785,0.0011181
-0.00021574,0.0011097
-0.00021366,0.0011013
-0.00021159,0.0010931
-0.00020956,0.0010849
-0.00020754,0.0010768
-0.00020555,0.0010688
-0.00020359,0.0010608
-0.00020164,0.001053
-0.00019972,0.0010452
-0.00019782,0.0010375
-0.00019595,0.0010298
-0.00019409,0.0010223
-0.00019226,0.0010148
-0.00019045,0.0010074
-0.00018866,0.001
-0.00018689,0.00099273
-0.00018514,0.00098552
-0.00018341,0.00097839
-0.00018169,0.00097131
-0.00018,0.00096431
-0.00017833,0.00095737
-0.00017668,0.0009505
-0.00017504,0.00094369
-0.00017343,0.00093695
-0.00017183,0.00093027
-0.00017025,0.00092365
-0.00016869,0.0009171
-0.00016715,0.00091061
-0.00016562,0.00090417
-0.00016411,0.0008978
-0.00016262,0.00089148
-0.00016114,0.00088522
-0.00015968,0.00087903
-0.00015824,0.00087288
-0.00015681,0.0008668
-0.0001554,0.00086077
-0.000154,0.00085479
-0.00015262,0.00084887
-0.00015126,0.00084301
-0.0001499,0.00083719
-0.00014857,0.00083143
-0.00014725,0.00082572
-0.00014594,0.00082007
-0.00014465,0.00081446
-0.00014337,0.0008089
-0.0001421,0.0008034
-0.00014085,0.00079794
-0.00013961,0.00079253
-0.00013839,0.00078717
-0.00013718,0.00078186
-0.00013598,0.0007766
-0.0001348,0.00077138
-0.00013362,0.0007662
-0.00013246,0.00076108
-0.00013131,0.000756
-0.00013018,0.00075096
-0.00012906,0.00074597
-0.00012794,0.00074102
-0.00012684,0.00073611
-0.00012576,0.00073125
-0.00012468,0.00072643
-0.00012361,0.00072165
-0.00012256,0.00071691
-0.00012152,0.00071221
-0.00012048,0.00070756
-0.00011946,0.00070294
-0.00011845,0.00069836
-0.00011745,0.00069382
-0.00011646,0.00068932
-0.00011548,0.00068486
-0.00011451,0.00068044
-0.00011355,0.00067606
-0.0001126,0.00067171
-0.00011166,0.0006674
-0.00011073,0.00066312
-0.00010981,0.00065888
-0.0001089,0.00065468
-0.00010799,0.00065051
-0.0001071,0.00064638
-0.00010622,0.00064228
-0.00010534,0.00063822
-0.00010448,0.00063419
-0.00010362,0.00063019
-0.00010277,0.00062623
-0.00010193,0.0006223
-0.0001011,0.0006184
-0.00010028,0.00061453
-9.946e-05,0.0006107
-9.8653e-05,0.0006069
-9.7854e-05,0.00060312
-9.7063e-05,0.00059938
-9.628e-05,0.00059567
-9.5504e-05,0.00059199
-9.4737e-05,0.00058834
-9.3976e-05,0.00058472
-9.3224e-05,0.00058113
-9.2479e-05,0.00057757
-9.1741e-05,0.00057404
-9.101e-05,0.00057053
-9.0287e-05,0.00056706
-8.957e-05,0.00056361
-8.8861e-05,0.00056019
-8.8158e-05,0.00055679
-8.7463e-05,0.00055343
-8.6774e-05,0.00055009
-8.6092e-05,0.00054677
-8.5416e-05,0.00054349
-8.4747e-05,0.00054022
-8.4084e-05,0.00053699
-8.3428e-05,0.00053378
-8.2778e-05,0.0005306
-8.2135e-05,0.00052744
-8.1497e-05,0.0005243
-8.0866e-05,0.00052119
-8.024e-05,0.00051811
-7.9621e-05,0.00051504
-7.9007e-05,0.00051201
-7.8399e-05,0.00050899
-7.7797e-05,0.000506
-7.7201e-05,0.00050303
-7.661e-05,0.00050009
-7.6025e-05,0.00049717
-7.5446e-05,0.00049427
-7.4872e-05,0.00049139
-7.4303e-05,0.00048854
-7.3739e-05,0.0004857
-7.3181e-05,0.00048289
-7.2628e-05,0.0004801
-7.208e-05,0.00047733
-7.1538e-05,0.00047458
-7.1e-05,0.00047186

